Prompter: Zero-shot Adaptive Prefixes for Dialogue State Tracking Domain Adaptation

A challenge in the Dialogue State Tracking (DST) field is adapting models to new domains without using any supervised data, zero-shot domain adaptation. Parameter-Efficient Transfer Learning (PETL) has the potential to address this problem due to its robustness. However, it has yet to be applied to the zero-shot scenarios, as it is not clear how to apply it unsupervisedly. Our method, Prompter, uses descriptions of target domain slots to generate dynamic prefixes that are concatenated to the key and values at each layer's self-attention mechanism. This allows for the use of prefix-tuning in zero-shot. Prompter outperforms previous methods on both the MultiWOZ and SGD benchmarks. In generating prefixes, our analyses find that Prompter not only utilizes the semantics of slot descriptions but also how often the slots appear together in conversation. Moreover, Prompter's gains are due to its improved ability to distinguish "none"-valued dialogue slots, compared against baselines.

==> responses.txt <==
--R1--

[Question A]: Yes, semi-frozen training is a technique that is exclusively applied to the source data, and no target domain data is utilized during this process.
[Question B]: The initial embedding of the slot descriptions in the model is simply the representation of the description itself, which is a sequence of tokens. This is generated through the embedding layer of T5, which is a transformer-based model. This also ensures that during zero-shot adaptation we merely need the description of the unseen slot and nothing else. 
[Question C]: Initially, we conducted experiments using prompt-tuning and found that the results were poorer compared to the T5 baseline. While we agree with the reviewer that it would be interesting to see these results, we did not include them in the current version due to space constraints. However, we would be more than happy to add some sample results within the appendix of the CR version.
[Question D]: We have conducted experiments with a few other configurations of freezing layers in the semi-frozen LM. While we found that freezing the first and last layers at the critical parts of the computation gave the best results, we are happy to include additional experimentation results in the appendix of our CR version to assist future researchers.
[Comment regarding experiments with large models]: Please refer to the general responses section.

We hope these responses help clarify your questions, thank you for your effort!

--R2--

[Question A]: We understand the reviewers' concern. We will take their suggestion and ensure that the CR version includes the statistical significance of the results.
[Question B]: During training, we do not just train the model on one domain and adapt it to another. Instead, we leave out one domain and train on all other domains (for MultiWOZ). And for the SGD benchmark the test data already have left-out data that we conduct zero-shot experiments on. So the closest type of examples to what the reviewer asked can be found in zero-shot hotel domain experiments within MultiWOZ data since it includes unique slots such as (hotel-type, and hotel-internet). We already give an example of such a scenario within our Case Study.
[Comment "From Tables 1 and 2, adding Prompter (T5DST vs T5DST+Prompter) doesn't seem to always provide non-trivial improvements"]: While our model does improve overall performance in both benchmarks, we acknowledge that there is inconsistency in the performance improvements among different domains, as shown in Tables 1 and 2. This is a limitation that we have also addressed in section 8, and it is a phenomenon that even previous state-of-the-art models have encountered. We believe that this inconsistency is a result of a trade-off, where the model focuses on semantically and statistically similar seen slots, but in cases where no such slot exists, the model still tries to exploit the most similar seen slot from the training data. Nonetheless, we believe that our work provides a good entry point to the field, and this particular challenge could serve as motivation for future research.
[Regarding Reproducibility score 1]: We would like to clarify that we have provided a detailed explanation of the architecture, along with specific hyperparameters, in the paper. Additionally, we have uploaded the code with our paper submission. For our experiments, we are using two publicly available datasets, making it easy for any expert in the field to reproduce our results. We appreciate your feedback and hope that this information helps to address any concerns regarding reproducibility.

We hope these responses help clarify your questions, thank you for your effort!

--R3--

[Comment "Though the proposed method achieves the best performance, the reason why the method can work is still not clear in the paper"]: We understand that explaining the reasons behind the success of a method is crucial, and we have dedicated a significant portion of our paper to this aspect. In section 6.1, we have provided a detailed analysis of why our proposed method outperforms the baseline. Additionally, we have included heatmaps in Fig 3. to illustrate how our model builds connections between seen and unseen slots during domain adaptation. We would be grateful if you have specific suggestions on how to improve the clarity of our explanation.
[Comment regarding experiments with large models]: Please refer to the general responses section.

We hope these responses help clarify your questions, thank you for your effort!

--All--

[Comment regarding experiments with large models]: We understand reviewers' interest in seeing experiments with larger models. However, we would like to clarify that due to resource constraints, we were unable to conduct experiments with larger models in the scope of this project. Our experiments were conducted on a single V100 GPU, which had limited memory capacity to run larger models. Furthermore, we think that demonstrating the effectiveness of our methods with smaller models is advantageous for making their use accessible to smaller research labs and also for their application in edge devices.

We would like to extend our sincere appreciation to all reviewers for their valuable feedback and effort in reviewing our manuscript. Your insightful comments are very helpful in enhancing the quality of our work, and we are grateful for your time and expertise. Thank you for your contribution to our research.

--Response to Chairs--
R3: states "Though the proposed method achieves the best performance, the reason why the method can work is still not clear in the paper. For example, why can the prompt improve the performance on the unseen domain? How is the connections between the seen domain and unseen domain built? Such clarifications are missing from the paper". 

We commit a large part of the paper explaining why the model performs well and we answer specific questions that the reviewer asked in section 6.2 with additional tables and figures:
1. "Why can prompter improve performance on the unseen domain" -> Table 4
2. "How connections between seen and unseen domains are built" ->  Figure 3

-The specific questions asked by the reviewer already had a dedicated section explaining them. - And reviewer did not critique the content of this section but directly claimed that this section is missing.

Thus we are concerned that the reviewer might have skipped reading this part of the paper. We would appreciate it if this observation would be taken into consideration during the review process.
